WLCG Authorisation from X.509 to Tokens

The WLCG Authorisation Working Group was formed in July 2017 with the objective to understand and meet the needs of a future-looking Authentication and Authorisation Infrastructure (AAI) for WLCG experiments. Much has changed since the early 2000s when X.509 certificates presented the most suitable choice for authorisation within the grid; progress in token based authorisation and identity federation has provided an interesting alternative with notable advantages in usability and compatibility with external (commercial) partners. The need for interoperability in this new model is paramount as infrastructures and research communities become increasingly interdependent. Over the past two years, the working group has made significant steps towards identifying a system to meet the technical needs highlighted by the community during staged requirements gathering activities. Enhancement work has been possible thanks to externally funded projects, allowing existing AAI solutions to be adapted to our needs. A cornerstone of the infrastructure is the reliance on a common token schema in line with evolving standards and best practices, allowing for maximum compatibility and easy cooperation with peer infrastructures and services. We present the work of the group and an analysis of the anticipated changes in authorisation model by moving from X.509 to token based authorisation. A concrete example of token integration in Rucio is presented.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

